3D-M3: High-spatial resolution spectroscopy with extreme AO and 3D printed micro-lenslets

By combining IFS with ExAO we are now able to resolve objects close to the diffraction-limit of large telescopes, exploring new science cases. We introduce an IFU designed to couple light with a minimal platescale from the SCExAO facility at NIR wavelengths to a SM spectrograph. The IFU has a 3D-printed MLA on top of a custom SM MCF, to optimize the coupling of light into the fiber cores. We demonstrate the potential of the instrument via initial results from the first on-sky runs at the 8.2 m Subaru Telescope with a spectrograph using off-the-shelf optics, allowing for rapid development with low cost.

==> osa-reply.txt <==
--------Reviewer Comments--------

Reviewer 1:

This paper provides results of on-sky testing of IFU spectroscopy with 3D printed microlenses on a multi-core fiber. While largely a technical demonstration, with no new astrophysics insight on the observed targets presented, I believe this is still a very useful addition to the literature since it described the technical process of design, alignment and issues faced in sufficient detail that other similar experiments would find useful.

The use of 3D printed microlenses is very novel. That approach has already been described by these same authors in a published SPIE conference proceeding (Anagos et al. Advances in Optical and Mechanical Technologies for Telescopes and Instrumentation IV, SPIE). It is important for the authors to clearly cite and recognize their own prior work and put it in context - given the overlap in material.  
--> Citation #55 as well as brief explanation on the similar approach followed for the RHEA was added.


Some other comments
Introduction:
MOLsphere--> expand and explain so it is accessible to the readership of this journal.

--> Almost all the paragraph is dedicated to the introduction of 
the resolved stellar photospheres and MOLspheres from "These
are mostly giants with complex mass loss through a cool..." 
to the "...rotation of the surface features, probing the magnetic 
field properties and the mass loss of the target (e.g., Ref....".
To not distract the reader from the paper, citations have been 
added for further personal investigation.


2.4 Micro Optics Manufacture Process
Expanding on this section and providing more details of the exact lense being written, and its properties would be useful to the reader.
--> More information of this specific technique and custom setup
is provided through the added citations [50-52,61-63] 
of the collaborative group. Further optical parameters of
the lenses are provided in the paragraph above (Section C.Simulations).

3.1 Laboratory throughput results
'impurities of the imperfectly polished fiber facets (8%)" - I missed how this was calculated or estimated. Seems like a fairly precise estimate. Could the authors please clarify?
--> Explanation and correction added for the estimation 
of imperfectly polished fibers. The 8% was the relative 
loss and it is written now in an absolute number which
corresponds to less than 1-2% based on lab experience.

Figure 12 I question whether this figure is really necessary, but leave it to the authors to decide.
--> The figure highlights the observing conditions 
and prepare the reader's expectations for the results,
so we have decided to leave in in the paper.


Figure 14- Gama Gem- is it a coincidence that the spectra do not cover the Paschen line cores? 
--> Unfortunately, this is the whole spectra information
derived from the data. The Paschen line was missed due to
technical problems in the detector system.


Reviewer 2:

The authors demonstrate in their paper a novel concept of diffraction limited Integral field spectrographs. The new concept is based on a single-mode multicore fibre, which is fed by a 3D printed micro-lens array. Until recently, the coupling of single-mode fibre arrays and multi-core fibres using micro-lens arrays has been extremely challenging with large losses due to the very tight alignment tolerances. The authors used a new development, to 3D print micro-lenslets directly onto the fibre tip. This allowed them to reach an excellent coupling of the full fibre array and to implement the fibre in a small IFU. One of the major advantages of diffraction limited spectrographs is their compact size. Other than seeing limited spectrographs, their size and cost does not scale with the size of the telescope. This makes single-mode IFUs extremely interesting for the next generation of extremely large telescopes. The authors demonstrated a remarkably compact and low cost spectrograph, which has been built using mostly of-the-shelf components. The prototype spectrograph has been successfully tested at the Subaru telescope, which clearly demonstrates the technical readiness of the concept. 
The paper represents a major step forward in the development of fibre-fed spectrographs at the spatial resolution limit. The novel technology of direct 3D micro-lenslet printing offers a very promising route to the development of large single-mode IFUs, which are of particular interest for large telescopes.
The paper describes the results in great detail. I have only some minor comments regarding the content and structure.
I recommend the paper for publication after the implementation of the comments.


Sec. 1 p 1: “coupling starlight into SMFs from telescopes…” with a diameter larger than the Fried 
parameter r0
--> The recommendation was integrated into the text.

Sec 2.1: Please state the fiber bandwidth (i.e. lower and upper
cutoff wavelength)
--> The fiber remains single mode above the SM-cutoff
limit at 800 nm in which the TEM00 mode gets propagated with
low attenuation. Typically, for such MCF the upper wavelength 
regime is at least +600 nm than the cut-off wavelength. Beyond
that, it becomes lossy. The information is added in the text.

Sec. 2.1: Could you state the theoretical/measured level of cross-coupling between the fibre cores? 
--> Information added.

Sec 2.1: The diffraction limit of a 8.2m telescope at 980nm is 30mas. Could you explain, why you chose a plate scale of 18mas/fiber? Is that the result of an injection optimization?
--> The diffraction limit of Subaru Telescope at the infrared
Nasmyth focus at 980nm is: 25mas (0.98e-3/7.9*206265 = 25.mas,
the usable diameter of the telescope is 7.9m not 8.2m). The
platescale was selected to sample the PSF sub-diffraction
limit in order to seek for the sweet spot between spatially 
resolve the star surface and perform decently in respect to
throughput.


Sec. 2.4: How is the large NA of 1.4 achieved? By oil immersion?
--> Exactly. Examples are provided through the added citations in the paragraph.

Sec. 3.1: Could you detail the theoretical throughput? Why is it only 48.8%? What is the theoretical coupling efficiency?
--> The theoretical maximum throughput according to Zemax POP
(as written) is 48.8% as explained in section 2.3/2.C. This 
is the total throughput when coupling an unaberrated output PSF
from the SCExAO down to the MCF exit. It is only 48.8% because it
is an sub-diffraction limit sampling of the PSF (not coupling of
the MFD).

Sec 3.1: You write: “The residual throughput loss of 17% can be attributed to
Fresnel reflections (4%), impurities of the imperfectly polished fiber facets (8%), and mode-field
mismatch at the focus (5%).” How can you assign the losses so accurately to the fiber
polishing and mode-field mismatch? How can you distinguish the two? Is that the outcome of 
a simulations? Please explain. Is it possible to use AR coatings to reduce the Fresnel reflection?
--> Corrected for the absolute throughput performance. The loss
estimations (3-5%) for the mode-field mismatch results from
simulations with Zemax for a variety of injected PSFs. The loss
estimations due to imperfect polishing is less than few percent 
and is estimated based on past lab experience. AR coating is 
planned for future implementations but at the moment is in 
testing stage investigating the influence of the AR in
the connection between the microlenses and fiber's interface.

Sec. 3.1: Figure 8: The understanding of Figure 8 would profit from a discussion why the experimental results deviate quite significantly from the Zemax simulation
--> Special section (4 A.) on the Discussion was added.

Sec. 3.1.: “The turbulence simulator was configured” -> I would suggest to make this a new section
--> Done including the introductory paragraph above it.

Sec. 3.1 Figure 9: I don’t understand the figure + caption. What is the difference between the blue and the red curve? Both are without PIAA, correct? What means relative and absolute Strehl?
--> Both blue and red curves are without PIAA optics in the 
optical train. However there is a difference between them. 
The blue curve shows the measured SR compared to the theoretical
one. As explained the maximum measured SR was found to be ∼90%
as a result of the image sampling at the detector that is close
to the Nyquist criterion in addition to uncorrected low-order 
errors left on the optical train. After that, the measured PSF
was used as our reference for the SR derivation with the PIAA.
Relative SR is the normalized SR.

Sec 4.1 Figure 18: I would suggest to plot the throughput instead of the absolute flux. The throughput is the interesting quantity.
--> It is plotted in the Fig. 7. As a reminder the Fig. 18
is a theoretically calculated plot that considers the measured
throughput performance of the fiber cores (see Fig. 7), the 
atmospheric conditions met on-sky and the throughput 
performances of the optical train.


General comments: 
-why were only 7 of the 19 fibres used? Could you have used the outer fibres e.g. for sky-subtraction?
--> The outer fibers could have been used as well but that
would cause slight overlap of the neighboring cores. An upgrade
of the detector to a bigger chip will probably allow to use all
of the cores. There is a sweet spot between number of cores, 
pixel sampling and wavelength range that fits in the detector.
If the traces from the cores are closer than x1 MFD, then
there is contamination in the spectrum. This is briefly 
explaing in the manuscript in the 2.G section "3D-M3 makes use
of only the 7 inner cores of the MCF out of 19 in total in
order to avoid overlapping of cores on the detector."


-could you provide more details why the fibre was damaged? Was that the result of the manufacturing or due to handling?
--> The fiber was protected with plastic furcation tubing from 
Thorlabs rooted through a bigger metal tube. The operators pulled
too hard the fiber and damaged it on the point where the fiber
exits the metal tube to the non-3D printed side. This fiber will
be cut and reconnected before the broke point and protected with
a better metal protection tube. The back-up fiber is already 
protected with a metal furcation tube to avoid any similar
inconvenience.

--------Pre-Production Review--------
We see that you used the single-column universal template for your initial submission. If your paper is accepted for publication, we will estimate your double-column 
page length based on this. Should you wish for a more accurate estimate to assess potential page overlength charges, when preparing your revisions please consider using 
the legacy double-column template found at http://www.osapublishing.org/submit/templates/default.cfm, under the Legacy OSA Manuscript Preparation Templates table.
--> Manuscript changed to double-column format.

We note that your manuscript file does not contain a Disclosures section. OSA's Conflicts-of-Interest policy requires all manuscripts to include a Disclosure section,
 even if there are no disclosures. See https://www.osapublishing.org/submit/review/conflicts-interest-policy.cfm for more details.
--> There is a Disclosure section in my manuscript right
before the Data availability statement section (close to the end).


Ensure that numbered equations are sequentially numbered (i.e., no duplications and no numbers missing).

For free color figures online-only please submit electronic art files following instructions given at the journal website: https://www.osapublishing.org/submit/style/coloronline.cfm

Please confirm that all of your funding sources have been added into your Prism submission in the Fees and Funding step. If your manuscript is accepted for publication,
 the Funding listing in your published paper will be pulled from this section.

We estimate that your manuscript will be approximately 15 journal pages.  We will proceed with the understanding, according to your response in the submission process, 
that you have agreed to pay overlength charges at the rate of $300 per page exceeding ten pages in the final formatted paper.  Please contact us (aomss@osa.org) if you
 intend for your paper to not exceed ten pages. If using OSA’s universal template you may estimate a page count in final 2-column format by multiplying the total
 manuscript pages by 0.60. The exact page count will be determined after typesetting.

Please replace et al with all authors in your reference list.
--> There is no et al. in my reference list.


After revision, please make sure that the references are cited in numerical order; renumber references if necessary. Please remove any duplicate references and renumber
 accordingly.

